Walking Under the Ladder Logic: PLC-VBS, a PLC Control Logic Vulnerability Discovery Tool

Cyber security risk assessments provide a pivotal starting point towards the understanding of existing risk exposure, through which suitable mitigation strategies can be formed. Where risk is viewed as a product of threat, vulnerability, and impact, understanding each element is of equal importance. This can be a challenge in Industrial Control System (ICS) environments, where adopted technologies are typically not only bespoke, but interact directly with the physical world. To date, existing vulnerability identification has focused on traditional vulnerability categories. While this provides risk assessors with a baseline understanding, and the ability to hypothesize on potential resulting impacts, it is high level, operating at a level of abstraction that would be viewed as incomplete within a traditional information system context. The work presented in this paper takes the understanding of ICS device vulnerabilities one step further. It offers a tool, PLC-VBS, that helps identify Programmable Logic Controller (PLC) vulnerabilities, specifically within logic used to monitor, control, and automate operational processes. PLC-VBS gives risk assessors a more coherent picture about the potential impact should the identified vulnerabilities be exploited; this applies specifically to operational process elements.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


